Noise Stability on the Hypercube: Order $7/8$

For a balanced Boolean function $f$ on the discrete hypercube, we study the $\alpha$-stability $\mathbb{E}[(T_\rho f)^\alpha]$, where $T_\rho$ is the Boolean noise operator and $0<\alpha<1$. Using the asymmetric Hellinger kernel estimates recently established by OpenAI, we prove that dictators minimize the $7/8$-stability in every dimension and at every correlation $0\le\rho\le1$. At interior correlations they are the only minimizers. As a consequence, dictators minimize the $\alpha$-stability for every $7/8\le\alpha<1$, maximize the $\alpha$-stability for every $1<\alpha<2$, and maximize the one-sided Shannon entropy stability $\mathbb{E}[T_\rho f\log T_\rho f]$. This resolves a conjecture of Li and M\'edard and strengthens the Courtade--Kumar conjecture in the balanced setting.

==> code/NoiseStability_CAS_Mapping.csv <==
mark,tex_label,scope
CAS-01,eq:thresholds,Exact overlap of the two correlation thresholds
CAS-02,eq:Phi-curvature,Normalized scalar kernel and its second derivative
CAS-03,eq:small-scalar,Weighted AM--GM coefficients in the small-noise majorant
CAS-04,eq:small-constant,Exact rational bound for the small-noise constant
CAS-05,tab:low,Three rows of scalar parameters and mixed-moment side conditions
CAS-06,eq:contact-identity,Symmetric contact algebra for K
CAS-07,eq:Mprime,Differentiation of the Hellinger auxiliary kernel M
CAS-08,eq:theta,Algebraic simplification of the contact coefficient ratio
CAS-09,eq:F-decreasing,Formula for Q double prime and the positive cubic
CAS-10,eq:E-factor,Factorization of the contact residual second derivative
CAS-11,eq:local-complex-disk,Rational constants in the complex-disc estimate
CAS-12,eq:local-coefficient-bounds;app:taylor-data,All 14 exact Taylor coefficients and rational coefficient bounds
CAS-13,app:local-interval,Exact Cauchy-tail rational constant
CAS-14,eq:local-single-endpoint,Certified rational enclosure at the local endpoint
CAS-15,eq:W1-factor,Exact factorization of the degree-five polynomial majorant
CAS-16,app:W1-proof,Five Rademacher even-moment identities (orders 2--10)
CAS-17,eq:W1-one-variable-reduction,Moment-reduction coefficients and exact slack identity
CAS-18,eq:W1-tangent,Exact cubic tangent expansion and positive constants
CAS-19,eq:majorant-derivatives,Three scalar residual derivative identities
CAS-20,eq:majorant-shape-points,Fixed algebraic eighth-root shape comparisons
CAS-21,eq:scalar-point-values;tab:scalar-points,Nine rigorous fixed-point residual and slope bounds
CAS-22,eq:Bpp-analytic,Exponential exponent derivatives and rational series bound
CAS-23,app:expectation-interval,Psi double-prime and Delta concavity comparisons
CAS-24,tab:endpoint-gaps,Six rigorous lower bounds for expectation-gap endpoints
CAS-25,eq:theta-bounds,Three kernel derivative and positivity comparisons
CAS-26,app:theta-cert,Symmetric change of variables s=2/H and Xi=HJ/K
CAS-27,eq:universal-ratio-factorization,Exact positive degree-ten universal factorization
CAS-28,eq:universal-Xi-bound,Exact rational-difference identity for the Xi upper bound
CAS-29,eq:quintic-data,"Three quintic coefficient lists, derivative signs and endpoints"
CAS-30,eq:R-positive-identity,Three degree-ten primitive-numerator product identities
CAS-31,app:unimodality-identities,Positive coefficient lists for three D_j denominator polynomials
CAS-32,eq:Fleft-positive-identity,Three degree-24 primitive-numerator product identities
CAS-33,eq:coarse-curvature-polynomial,Three coarse-curvature polynomial identities
CAS-34,eq:normalized-curvature-coefficients,Forty-eight normalized rational coefficient bounds
CAS-35,eq:coarse-curvature-quadratic,Exact coefficient excess and endpoint quadratic check


==> code/NoiseStability_CAS_Static_Audit.txt <==
STATIC AUDIT — NoiseStability_CAS_Annotated

Verification symbols in body: 35, CAS-01 through CAS-35, no missing ID.
Corresponding CAS identifiers in Mathematica script: 35, CAS-01 through CAS-35.
Every original active LaTeX label retained; one new label app:CAS-index added.
No remaining unmarked calls to verify[] other than its definition and the indexed wrapper.
The repaired eq:W1-factor uses an explicit multiplication symbol.
The manuscript compiled with pdflatex (2 passes); 27 pages, no LaTeX warnings, undefined references or overfull boxes in final pass.
Two original stale appendix references were updated without affecting the mathematics.
The Mathematica file has NOT been executed under a Wolfram kernel here; a full PASS report from Wolfram must be obtained independently.

